Anticoncentrated $n$-bit distribution from $\log(n)$ qubits

Random circuit sampling (RCS) is a leading approach to demonstrate quantum advantage, with its believed classical hardness rooted in anticoncentration of output distributions and average-case hardness of probability estimation. Here we show that this association is not fundamental. We introduce holographic random circuit sampling (HRCS), a spatiotemporal protocol that interleaves random unitary evolution with mid-circuit measurements. We prove that $n$ classical bits exhibiting $\epsilon$-approximate anticoncentration of Haar random states can be generated using only $\mathcal{O}(\log n)$ physical qubits and linear depth, establishing a precise space-time trade-off and indicating efficient classical simulation. Our analyses is built upon exact formulas for collision probability and higher-order power sums. Our experimental validation on IBM Quantum devices demonstrates sampling up to 200 classical bits using only 20 qubits.

==> tikz/tensornet.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{gate}=[fill={rgb,255: red,222; green,222; blue,222}, draw=black, shape=rectangle, minimum width=0.75cm, minimum height=0.75cm]
\tikzstyle{medgate}=[fill={rgb,255: red,222; green,222; blue,222}, draw=black, shape=rectangle, minimum width=0.5cm, minimum height=0.6cm]
\tikzstyle{minigate}=[fill={rgb,255: red,222; green,222; blue,222}, draw=black, shape=rectangle, minimum width=0.5cm, minimum height=0.5cm]
\tikzstyle{state}=[fill={rgb,255: red,222; green,222; blue,222}, regular polygon, regular polygon sides=3, draw, text width=1em, inner sep=0.5mm, outer sep=0mm, shape border rotate=90]
\tikzstyle{ministate}=[fill={rgb,255: red,222; green,222; blue,222}, regular polygon, regular polygon sides=3, draw, font={\footnotesize}, text width=0.7em, inner sep=0.2mm, outer sep=0mm, shape border rotate=90]
\tikzstyle{miniket}=[fill={rgb,255: red,222; green,222; blue,222}, regular polygon, regular polygon sides=3, draw, font={\footnotesize}, text width=0.7em, inner sep=0.2mm, outer sep=0mm, shape border rotate=270]
\tikzstyle{tinystate}=[fill={rgb,255: red,222; green,222; blue,222}, regular polygon, regular polygon sides=3, draw, font={\footnotesize}, text width=0.6em, inner sep=0.2mm, outer sep=0mm, shape border rotate=90]
\tikzstyle{tinyket}=[fill={rgb,255: red,222; green,222; blue,222}, regular polygon, regular polygon sides=3, draw, font={\footnotesize}, text width=0.6em, inner sep=0.2mm, outer sep=0mm, shape border rotate=270]
\tikzstyle{permred}=[fill={rgb,255: red,248; green,206; blue,204}, draw=black, shape=circle, font={\scriptsize}, text width=0.7em, inner sep=0.3mm, outer sep=0mm]
\tikzstyle{permblue}=[fill={rgb,255: red,218; green,232; blue,252}, draw=black, shape=circle, font={\scriptsize}, text width=0.7em, inner sep=0.3mm, outer sep=0mm]
\tikzstyle{permgreen}=[fill={rgb,255: red,218; green,252; blue,232}, draw=black, shape=circle, font={\scriptsize}, text width=0.7em, inner sep=0.3mm, outer sep=0mm]
\tikzstyle{plauette}=[fill={rgb,255: red,169; green,196; blue,235}, regular polygon, regular polygon sides=3, draw, font={\footnotesize}, text width=1.3em, inner sep=0.3mm, outer sep=0mm, shape border rotate=90]
\tikzstyle{plauetterotate}=[fill={rgb,255: red,169; green,196; blue,235}, regular polygon, regular polygon sides=3, draw, font={\footnotesize}, text width=1.3em, inner sep=0.3mm, outer sep=0mm, shape border rotate=270]
\tikzstyle{miniplauette}=[fill={rgb,255: red,169; green,196; blue,235}, regular polygon, regular polygon sides=3, draw, font={\footnotesize}, text width=0.5em, inner sep=0.2mm, outer sep=0mm, shape border rotate=90]

% Edge styles

